State-dependent control of the motional modes of trapped ions using an integrated optical lattice

In this work we study the interaction of trapped ions with a state-dependent, high-intensity optical lattice formed above an ion trap chip using integrated photonics. We use a single ion to map the optical potential landscape over many periods of the standing-wave field. For a single ion sitting in the centre of the lattice we observe a state-dependent trap-frequency shift of $2\pi\times 3.33(4)$ kHz, corresponding to a bare optical potential of $2\pi\times 76.8(5)$ kHz for the electronic ground state. We extend this to two ions, measuring state-dependent shifts of both axial modes. Additionally, using the internal-state dependence of the interaction, we perform a direct measurement of the energy distribution of the motion of a single ion using carrier spectroscopy. Improvements to the setup would allow to increase the state-dependent curvature by more than 50 times, providing a tool which can be utilised for motional state control, and multi-ion gates using optical potentials produced in a scalable fashion.

==> TODO.txt <==
- [] Check \omega_z' and omega z. Specially in appendix

- [] Correct omega_z from single fock state plots. 

- [] Error bars in last trap frequencies

- [] Check all papers on cooling in standing waves

- [] cite thermal-dispalced state
